Random Party Distillation on a Superconducting Processor

Random party distillation refers to the process by which Einstein-Podolsky-Rosen pairs are probabilistically extracted from a single copy of a multipartite entangled state after multiple rounds of local operations and classical communications (LOCC). In this work, we propose a qubit-based implementation of a random party distillation protocol and demonstrate it on the superconducting hardware device, ibm_aachen. We implement up to 4-rounds of the protocol, achieving a distillation rate of ~0.85 pairs/ W state, surpassing previous experimental demonstrations. Our results demonstrate the utility of multi-round LOCC protocols in an experimental regime that remains comparatively unexplored.

==> avg_epr_fidelity_with_eof_mc.csv <==
no. of rounds,avg_fidelity,avg_fidelity_std,avg_fidelity_q16,avg_fidelity_q84,avg_fidelity_mit,avg_fidelity_mit_std,avg_fidelity_mit_q16,avg_fidelity_mit_q84,eof_lower_bound_mc_mean,eof_lower_bound_mc_std,eof_lower_bound_mc_q16,eof_lower_bound_mc_q84,eof_lower_bound_mc_mean_mit,eof_lower_bound_mc_std_mit,eof_lower_bound_mc_q16_mit,eof_lower_bound_mc_q84_mit
0.0,0.95052146375147,0.0012058617935515718,,,0.9645502686500549,0.0012666065343235947,,,0.8596973528695224,0.003355509123308996,0.8563595193491546,0.8630220294429096,0.8989577976856951,0.003561171975276078,0.8954107232045995,0.9024952894016189
1.0,0.9318454816829861,0.0029695065654864075,0.9288846543141281,0.9348037505171338,0.946579786546918,0.0030754375343702684,0.9435188022164237,0.949641592293927,0.8080854494346749,0.008144018676486783,0.7999651267637112,0.8161986201242072,0.8487403895923917,0.008536106172562322,0.8402443239879562,0.8572385458419094
2.0,0.8781742331195541,0.012299751814985951,0.8659575143441093,0.8904189855293936,0.892508398674433,0.012487661098590912,0.8800769949766925,0.9049186036785384,0.6645313036827306,0.032104622216646256,0.6326372030160835,0.6964939644783644,0.7022190547632228,0.03305788606713973,0.6693032589841085,0.7350743379778535
3.0,0.8321815688760404,0.023861289677829713,0.8084006887886872,0.8560843321279896,0.8445163876759442,0.023569890513616017,0.8209565576873289,0.8682426363824326,0.5480560132752464,0.05909746086826129,0.48908543208563904,0.6073215781183915,0.5788257066010993,0.05923882727994704,0.5195410905360583,0.6385348126855445
4.0,0.7886976791703436,0.027462548034786444,0.761413970956862,0.815959136819293,0.7974096294855428,0.027569872661841265,0.7699755679033933,0.8248792712085942,0.44366573015938826,0.06411706884761235,0.37987733402744595,0.5073587720611028,0.4641428325857011,0.06521630462867205,0.39918349273533815,0.5291586572470122
5.0,0.7282942276298111,0.023060924471112687,0.7053729827779995,0.7512419781905755,0.734149241902103,0.022313505298378424,0.7119462148714376,0.7564161288082745,0.3090890744763123,0.04841814389156341,0.26089591474390644,0.35730675740852125,0.3213792222005739,0.047420436216988174,0.2741375306691778,0.368737036194924
6.0,0.6784347634629151,0.06987768109293438,0.6082497562424407,0.7495029120687272,0.6802698128018383,0.06934500432031546,0.6106271796217805,0.7505671902296267,0.22266035397995707,0.12617540194549526,0.092877139263909,0.3534888393254215,0.22575476620952697,0.12591363927882226,0.09626269015574315,0.35582390234985367


==> data/epr_dist_rate_v_rounds.csv <==
,no. of rounds,distillation rate,std
0,7.0,0.8640000000000001,0.013490737563232045
1,6.0,0.8526999999999999,0.01077079384260971
2,5.0,0.845,0.011515207336387815
3,4.0,0.8272999999999999,0.01061178590059186
4,3.0,0.8093,0.010392785959500933
5,2.0,0.7827999999999999,0.005306599664568654
6,1.0,0.7331,0.017067220043111876
7,0.0,0.6667000000000001,0.015453478572800378


==> data/epr_dist_rate_v_rounds_mit.csv <==
,no. of rounds,mitigated distillation rate,std
0,7.0,0.8515426516532898,0.015325658023357391
1,6.0,0.8383849263191223,0.009840382263064384
2,5.0,0.8315452337265015,0.013460495509207249
3,4.0,0.817747950553894,0.015915850177407265
4,3.0,0.8053777813911438,0.009683818556368351
5,2.0,0.7844951152801514,0.008072971366345882
6,1.0,0.7349333763122559,0.018999457359313965
7,0.0,0.6694820463657379,0.01572551085772958


==> data/epr_fid_no_mcm.csv <==
,no. of rounds,w_exp_list,w_std,w_exp_list_mit,w_std_mit
0,1.0,0.8834432757130253,0.006579619415574581,0.9125704169273376,0.006767506576785413
1,2.0,0.8442551271147334,0.014992165152592135,0.8664409339427948,0.015515652118211634
2,3.0,0.7580219292558301,0.04693048249177629,0.7785402953624725,0.04941194386018722
3,4.0,0.6089823605747686,0.052567236470751316,0.6200011856853962,0.05328972881110306


==> data/epr_fid_w_mcm.csv <==
,no. of rounds,w_exp_list,w_std,w_exp_list_mit,w_std_mit
0,1.0,0.8527692985850404,0.008109531112998978,0.8746156960725784,0.00842758539521432
1,2.0,0.7833050440806008,0.01950844025721333,0.8039310365915299,0.02087834929787115
2,3.0,0.761562662809822,0.0377604672220182,0.7788951456546783,0.03903423474721675
3,4.0,0.6728641678113887,0.08381619090482272,0.6855056285858154,0.08506316144414429


==> data/w_state_fid_5.csv <==
,no. of rounds,w_exp_list,w_std,w_exp_list_mit,w_std_mit
0,0.0,0.9169933333333337,0.0033169865842356855,0.977600841720899,0.003585017048518998
1,1.0,0.8230311648360523,0.006885304119757379,0.879029905796051,0.007546065647457237
2,2.0,0.7135966946296339,0.02237403599640625,0.7637111164629461,0.024319545107132176
3,3.0,0.5930397873692443,0.054842684288259426,0.6305939064205937,0.0596909535120478
4,4.0,0.43163788296998434,0.09650746893532332,0.4556746031235283,0.10463529062495992


==> epr_dist_rate_v_rounds_aachen_nobarrier.csv <==
,no. of rounds,distillation rate,std
0,7.0,0.8834,0.007391887445030566
1,6.0,0.8738999999999999,0.008676981041814032
2,5.0,0.8606,0.00985088828481981
3,4.0,0.8454,0.011271202242884304
4,3.0,0.8154999999999999,0.017229335448588824
5,2.0,0.7933,0.011349449325848365
6,1.0,0.7489,0.012509596316428426
7,0.0,0.6602,0.01074057726567805


==> epr_dist_rate_v_rounds_mit_aachen_nobarrier.csv <==
,no. of rounds,mitigated distillation rate,std
0,0,0.664339232,0.007285742
1,1,0.751585841,0.008885041
2,2,0.794516802,0.010139108
3,3,0.815326512,0.011468263
4,4,0.844933867,0.017758789
5,5,0.859489799,0.011501428
6,6,0.872779548,0.012700217
7,7,0.882266045,0.010868827


==> w_fid_dd_notwirling_opt_qubits_opt2_nobarrier.csv <==
,no. of rounds,w_exp_list,w_std,w_exp_list_mit,w_std_mit
0,0.0,0.9375433333333335,0.0016239731798551285,0.9658682810763519,0.0016905842255354347
1,1.0,0.9120769045597665,0.002752704325445155,0.938491614162922,0.002847469424942013
2,2.0,0.8860593177472877,0.010829839167988365,0.90972035912176,0.01107174305671784
3,3.0,0.8214074303144063,0.01472331166531708,0.8412593442946674,0.015189461388620713
4,4.0,0.7719703725614234,0.013740653199908314,0.7925543771435819,0.014165261132259886

